Clustering of Superstring Loops

The fragmentation of horizon crossing superstrings creates loops that accrete and bind to collapsing matter perturbations if the string tension is less than a critical value and if the loops are large-scale. For typical model parameters (velocity dispersion of newly formed loops, loop length distribution, etc.) the galactic loop density is greatly enhanced as compared to the universe's mean loop density. The limiting enhancement of loop (energy) density is 0.25-0.4 times the enhancement of cold dark matter (ratio of galaxy to universe's dark matter densities) and is fully achieved for dimensionless string tensions less than 10^-13 at galactic scales less than 100 kpc. The enhancement is substantial for any tension less than the critical value which is of order 10^-9. The fact that the string loop enhancement roughly tracks that of cold dark matter is a robust result for small tension and large-scale fragmentation. Experiments sensitive to the local Galactic population of loops, especially microlensing, should enjoy characteristic detection rates greatly boosted over homogeneous estimates.

==> abstract.txt <==
The fragmentation of horizon crossing superstrings creates loops that
accrete and bind to collapsing matter perturbations if the string
tension is less than a critical value and if the loops are
large-scale.  For typical model parameters (velocity dispersion of
newly formed loops, loop length distribution, etc.) the
galactic loop density is greatly enhanced as compared to the
universe's mean loop density.  The limiting enhancement of loop
(energy) density is 0.25-0.4 the enhancement of cold dark matter
(ratio of galaxy to universe's dark matter densities) and is fully
achieved for dimensionless string tensions < 10^-13 at galactic scales
less than 100 kpc. The enhancement is substantial for any tension less
than the critical value which is of order 10^-9.

The fact that the string loop enhancement roughly tracks that of cold
dark matter is a robust result for small tension and large-scale
fragmentation. Experiments sensitive to the local Galactic population
of loops, especially microlensing, should enjoy characteristic detection
rates greatly boosted over homogeneous estimates.

